A Simulation Driven Deep Learning Approach for Separating Mergers and Star Forming Galaxies: The Formation Histories of Clumpy Galaxies in all the CANDELS Fields

Being able to distinguish between galaxies that have recently undergone major merger events, or are experiencing intense star formation, is crucial for making progress in our understanding of the formation and evolution of galaxies. As such, we have developed a machine learning framework based on a convolutional neural network (CNN) to separate star forming galaxies from post-mergers using a dataset of 160,000 simulated images from IllustrisTNG100 that resemble observed deep imaging of galaxies with Hubble. We improve upon previous methods of machine learning with imaging by developing a new approach to deal with the complexities of contamination from neighbouring sources in crowded fields and define a quality control limit based on overlapping sources and background flux. Our pipeline successfully separates post-mergers from star forming galaxies in IllustrisTNG $80\%$ of the time, which is an improvement by at least 25\% in comparison to a classification using the asymmetry ($A$) of the galaxy. Compared with measured S\'ersic profiles, we show that star forming galaxies in the CANDELS fields are predominantly disc-dominated systems while post-mergers show distributions of transitioning discs to bulge-dominated galaxies. With these new measurements, we trace the rate of post-mergers among asymmetric galaxies in the universe finding an increase from $20\%$ at $z=0.5$ to $50\%$ at $z=2$. Additionally, we do not find strong evidence that the scattering above the Star Forming Main Sequence (SFMS) can be attributed to major post-mergers. Finally, we use our new approach to update our previous measurements of galaxy merger rates $\mathcal{R} = 0.022 \pm 0.006 \times (1+z)^{2.71\pm0.31}$

==> abstract.txt <==
Medindo a taxa de fusao de galaxias ate z∼3 no CANDELS usando dados do IllustrisTNG e Deep Learning

As fusoes de galaxias sao um dos processos fundamentais pelos quais galaxias se formam e adiquirem massa

Merging is potentially the dominant process in galaxy formation, yet there is still debate about its history over cosmic time.  To address this we classify major mergers and measure galaxy merger rates up to $z \sim 3$ in all five CANDELS fields using deep learning convolutional neural networks (CNNs) trained with simulated galaxies from the IllustrisTNG cosmological simulation. The deep learning architecture used is objectively selected by a Bayesian Optmization process over the range of possible hyperparameters. We show that our model can achieve 90\% accuracy when classifying mergers from the simulation, and has the additional feature of separating mergers before the infall of stellar masses from post mergers. We compare our machine learning classifications on CANDELS galaxies with visual merger classifications from Kartaltepe et al. 2015, and show that they are broadly consistent. We finish by demonstrating that our model is capable of measuring galaxy merger rates that are consistent with results found for CANDELS galaxies using close pairs statistics.

As fusoes e interacoes entre galaxias -- mergers -- sao processos potencialmente dominantes para a descricao de como as galaxias formaram e evoluiram, porem ainda ha debate em como o historico dessas fusoes evoluiu ao longo do tempo cosmico do universo. Com o objetivo de adicionar a essa discussao, nos classificamos major mergers e medimos a taxa de fusao de galaxias ate redshift 3 em todos os cinco campos do CANDELS usando redes neurais convolucionais (CNNs) treinadas com galaxias da simulacao cosmologica IllustrisTNG. Aqui mostramos que nosso modelo alcanca 90\% de acuracia quando classificamos os mergers da simulation, tendo como caracteristica adicional a capacidade de separar mergers antes e depois da fusao. Nos comparamos as classificacoes do nosso metodo com classificacoes visuais de galaxias do CANDELS, mostrando que sao consistentes. Finalmente, mostramos que as taxas de fusoes medidas com nossas classificacoes sao consistentes com os resultados utilizando estatistica de pares.

A evolucao hierarquica de galaxias atraves de fusoes é um dos processos dominantes na formação da galáxia, mas ainda há debate sobre sua história ao longo do tempo cósmico. Para resolver isso, classificamos as principais fusões e medimos as taxas de fusão de galáxias de até $ z \ sim 3 $ em todos os cinco campos CANDELS usando redes neurais convolucionais de aprendizagem profunda (CNNs) treinadas com galáxias simuladas da simulação cosmológica IllustrisTNG. A arquitetura de aprendizado profundo usada é objetivamente selecionada por um processo de Otimização Bayesiana sobre a gama de hiperparâmetros possíveis. Mostramos que nosso modelo pode atingir 90 \% de precisão ao classificar as fusões da simulação e tem o recurso adicional de separar as fusões antes da queda das massas estelares das pós-fusões. Comparamos nossas classificações de aprendizado de máquina em galáxias CANDELS com as classificações de fusão visual de Kartaltepe et al. 2015, e mostram que são amplamente consistentes. Terminamos demonstrando que nosso modelo é capaz de medir taxas de fusão de galáxias que são consistentes com os resultados encontrados para galáxias CANDELS usando estatísticas de pares próximos.z

Medindo a evolução cósmica de mergers de galáxias no survey CANDELS combinando simulações cosmológicas e inteligência artificial

A coalescência e interações entre galáxias -- mergers de galáxias -- representam algumas das principais formas pelas quais galáxias crescem, adquirem massa e mudam sua morfologia. No entanto, há ainda debate sobre a frequencia e importancia desse mecanismo ao longo da história do universo. Com isso em mente, classificamos mergers de galaxias e medimos como a taxa de coalescência de galáxias evolui até z~3 em todos os cinco campos do survey CANDELS. Para tal, utilizamos redes neurais convolucionais (CNNs) treinadas com galáxias da simulação cosmológica IllustrisTNG. Mostramos que nosso modelo pode atingir 90% de acurácia ao classificar os mergers da simulação e comparamos os resultados produzidos pela CNN com classificações visuais disponíveis para o CANDELS, mostrando serem amplamente consistentes. As taxas de fusão de galáxias medidas pelas classificações da CNN são também consistentes com medidas feitas através de outros métodos, como a estatística de contagem de pares.
